Model Reduction Near Periodic Orbits of Hybrid Dynamical Systems

We show that, near periodic orbits, a class of hybrid models can be reduced to or approximated by smooth continuous-time dynamical systems. Specifically, near an exponentially stable periodic orbit undergoing isolated transitions in a hybrid dynamical system, nearby executions generically contract superexponentially to a constant-dimensional subsystem. Under a non-degeneracy condition on the rank deficiency of the associated Poincare map, the contraction occurs in finite time regardless of the stability properties of the orbit. Hybrid transitions may be removed from the resulting subsystem via a topological quotient that admits a smooth structure to yield an equivalent smooth dynamical system. We demonstrate reduction of a high-dimensional underactuated mechanical model for terrestrial locomotion, assess structural stability of deadbeat controllers for rhythmic locomotion and manipulation, and derive a normal form for the stability basin of a hybrid oscillator. These applications illustrate the utility of our theoretical results for synthesis and analysis of feedback control laws for rhythmic hybrid behavior.

==> hds.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'hds.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{245.77546387bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66787208)%
    \put(0,0){\includegraphics[width=\unitlength]{hds.pdf}}%
    \put(0.41413289,0.23351832){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$D_2$}}}%
    \put(0.58672228,0.3039958){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$D_1$}}}%
    \put(0.57300906,0.6045724){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\dot{x}=F_1(x)$}}}%
    \put(0.33201264,0.02253964){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\dot{x}=F_2(x)$}}}%
    \put(0.82370641,0.31722663){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$G_1$}}}%
    \put(0.10175554,0.17048436){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$G_2$}}}%
    \put(0.95179251,0.20919758){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$R_1$}}}%
    \put(0.09587283,0.29079612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_2$}}}%
    \put(0.70266782,0.10394553){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\gamma$}}}%
    \put(0.40997608,0.41551593){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\gamma$}}}%
  \end{picture}%
\endgroup%

